Fingerprinting SDKs for Mobile Apps and Where to Find Them: Understanding the Market for Device Fingerprinting

This paper presents a large-scale analysis of fingerprinting-like behavior in the mobile application ecosystem. We take a market-based approach, focusing on third-party tracking as enabled by applications' common use of third-party SDKs. Our dataset consists of over 228,000 SDKs from popular Maven repositories, 178,000 Android applications collected from the Google Play store, and our static analysis pipeline detects exfiltration of over 500 individual signals. To the best of our knowledge, this represents the largest-scale analysis of SDK behavior undertaken to date. We find that Ads SDKs (the ostensible focus of industry efforts such as Apple's App Tracking Transparency and Google's Privacy Sandbox) appear to be the source of only 30.56% of the fingerprinting behaviors. A surprising 23.92% originate from SDKs whose purpose was unknown or unclear. Furthermore, Security and Authentication SDKs are linked to only 11.7% of likely fingerprinting instances. These results suggest that addressing fingerprinting solely in specific market-segment contexts like advertising may offer incomplete benefit. Enforcing anti-fingerprinting policies is also complex, as we observe a sparse distribution of signals and APIs used by likely fingerprinting SDKs. For instance, only 2% of exfiltrated APIs are used by more than 75% of SDKs, making it difficult to rely on user permissions to control fingerprinting behavior.

==> data/SDKs-20240322-124813-v2.csv <==
mavenId,totalCount,labelCount
appice.io.android:sdk,74,74
appice.io.android:sdk-p,2,2
br.com.braspag:braspag3ds,2,2
by.gm\textunderscore{}mediation.com:gromore-sdk,29,29
cc.linkedme.deeplinks:link-page,39,39
ch.acra:acra-core,15,15
cn.6xyun.android:pay,1,1
cn.bluemobi.dylan:pay,3,3
cn.com.analysys:analysys-core-easytouch,6,6
cn.com.analysys:analysys-easytouch-push,4,4
cn.com.analysys:mipush-sdk,1,1
cn.jiguang.sdk.ad.third:jgads,19,19
cn.jiguang.sdk.ad.third:kuaishoubase,15,15
cn.jiguang.sdk.ad.third:octopus,1,1
cn.jiguang.sdk.ad.third:tianmu,5,5
cn.jiguang.sdk.ad.third:toutiao,1,1
cn.jiguang.sdk.mg:mgjcore,1,1
cn.jiguang.sdk.plugin:meizu,16,16
cn.jiguang.sdk.plugin:xiaomi,54,54
cn.jiguang.sdk:jbasic,17,17
cn.jiguang.sdk:jcore,71,71
cn.jiguang.sdk:jcore-custom,14,14
cn.jiguang.sdk:jcore-custom-google,2,2
cn.jiguang.sdk:jcore-debug,6,6
cn.jiguang.sdk:jcore-debug-custom,3,3
cn.jiguang.sdk:jcore-google,41,41
cn.jiguang.sdk:jcore-pure,2,2
cn.jiguang.sdk:jverification,20,20
cn.leancloud.android:avoscloud-statistics,8,8
cn.leancloud:mixpush-android,1,1
cn.lollypop.android:base,1,1
cn.qingin:game-sdk-core,5,5
cn.rongcloud.android:RedPacket,2,2
cn.rongcloud.private.sdk:im\textunderscore{}location\textunderscore{}kit,7,7
cn.rongcloud.sdk:im\textunderscore{}lib,14,14
cn.rongcloud.sdk:locationKit,15,15
cn.testin.analysis:testin-ab,2,2
cn.testin.analysis:testin-data,13,13
co.adcel.android:adcel-adcolony,14,14
co.adcel.android:adcel-base,16,16
co.adcel.android:adcel-ogury,3,3
co.adcel.android:adcel-pangle,2,2
co.adcel.android:adcel-startapp,2,2
co.adcel.android:adcel-supersonic,15,15
co.adcel.android:adcel-tapjoy,1,1
co.adcel.android:adcel-verify,3,3
co.adcel.android:adcel-vungle,6,6
co.lujun:tpsharelogin,7,7
co.moengage:core,2,2
co.ogury.module:ogury-analytics,8,8
co.ogury:ogury-sdk,14,14
co.omise:threeds-android,13,13
com.adcolony.sdk:adcolony-ads,14,14
com.adcolony.sdk:adcolony-sdk,1,1
com.adcolony:sdk,60,60
com.adivery:sdk-plus,14,14
com.adlocus:library,55,55
com.admost.sdk:adcolony,13,13
com.admost.sdk:applovin,7,7
com.admost.sdk:facebook,14,14
com.admost.sdk:fyber,8,8
com.admost.sdk:inmobi-unified,15,15
com.admost.sdk:ironsource,18,18
com.admost.sdk:millenial,15,15
com.admost.sdk:startapp,15,15
com.admost.sdk:tiktok,28,28
com.admost.sdk:tiktokchina,18,18
com.adtiming:mediation-sdk,10,10
com.adtoapp.android:adtoapp-mytarget,4,4
com.adtoapp.android:adtoapp-startapp,7,7
com.adtoapp.android:adtoapp-tapjoy,4,4
com.aitime.risksdk:risk-fy,4,4
com.alipay.android.app:alipaysdk,2,2
com.alipay.android.phone.inside:insidesdk,4,4
com.alipay.android.phone.mobilecommon:lbs-build,1,1
com.alipay.android.phone.security:alipaysecuritysdk,74,74
com.alipay.android.phone.thirdparty:amap3dmap-build,58,58
com.alipay.android.phone.thirdparty:xiaomipush-build,131,131
com.alipay.sdk.android:alipaysdk-mpaas,1,1
com.alipay.sdk:alipay-sdk-android,1,1
com.alipay.sdk:alipaysdk,1,1
com.alipay.sdk:alipaysdk-android,9,9
com.alipay.sdk:app,1,1
com.aliyun.ams:alicloud-android-third-push,5,5
com.aly.sdk:analysissdk,9,9
com.amap.api:3dmap,38,38
com.amap.api:3dmapgp,1,1
com.amap.api:bussiness\textunderscore{}navi,1,1
com.amap.api:location,34,34
com.amap.api:location-aar,1,1
com.amap.api:locgp,1,1
com.amap.api:map2d,1,1
com.amap.api:map3d,1,1
com.amap.api:navi,2,2
com.amap.api:navi-3dmap,40,40
com.amap.api:navi-3dmap-aar,4,4
com.amap.api:navi-solo,1,1
com.amap.api:search,1,1
com.aniways:library,4,4
com.antdigital.livenessverify:APSecuritySDK-DeepSec,4,4
com.anythink.sdk:core,146,146
com.appbrain:appbrain-sdk,25,25
com.appcarry:sdk,10,10
com.applovin.mediation.sdks.bytedance:open\textunderscore{}ad\textunderscore{}sdk,5,5
com.applovin.mediation.sdks.ironsource:mediationsdk,20,20
com.applovin.mediation.sdks.ogury-presage:ogury-presage,3,3
com.applovin.sdk:applovin-ads,5,5
com.applovin:applovin-sdk,109,109
com.appnext.sdk:core,31,31
com.appnexus.opensdk.mediatedviews:appnexus-millennialmedia-mediation,1,1
com.appodeal.ads.sdk-geo-edge:core,3,3
com.appodeal.ads.sdk-impression-drop:core,2,2
com.appodeal.ads.sdk-interstitial:core,1,1
com.appodeal.ads.sdk-merge-inter:core,3,3
com.appodeal.ads.sdk-postbid:core,1,1
com.appodeal.ads.sdk-revised-test:core,1,1
com.appodeal.ads.sdk:core,46,46
com.appodeal.networks:adcolony,11,11
com.appodeal.networks:applovin,2,2
com.appodeal.networks:facebook,1,1
com.appsflyer.sdk:appsflyer-analytics,1,1
com.appsflyer:af-android-sdk,54,54
com.appsflyer:af-android-sdk-beta,148,148
com.appsflyer:af-android-sdk-oaid,1,1
com.appsflyer:af-android-sdk-pbf-alpha,1,1
com.apptentive:apptentive-android,49,49
com.atmosplayads:atmosplayads,5,5
com.baidu.lbs:onsdk\textunderscore{}all,1,1
com.baidu.lbsyun:base,19,19
com.baidu.lbsyun:base-testtest,13,13
com.baidu.lbsyun:carnavi,25,25
com.baidu.lbsyun:carnavi-testtest,15,15
com.baidu.mobads:mobads,1,1
com.baidu.mobstat:mtj-sdk,16,16
com.baidu.mobstat:mtj-sdk-circle,14,14
com.baidubce.mediasdk:brtc\textunderscore{}SR,2,2
com.batch.android:batch-sdk,13,13
com.bbva.sdk-catalog:keymng-android,1,1
com.bm.android:lollypop-base,2,2
com.braintreepayments.api:data-collector,23,23
com.braintreepayments.api:paypal-data-collector,66,66
com.bringg:driver\textunderscore{}sdk,25,25
com.buddy.parse:parse-android,2,2
com.bugsee:bugsee-android,53,53
com.bytedance.applog:RangersAppLog-All-cn,151,151
com.bytedance.applog:RangersAppLog-All-global,129,129
com.bytedance.applog:RangersAppLog-Lite-cn,146,146
com.bytedance.applog:RangersAppLog-Lite-global,128,128
com.bytedance.applog:bdtracker,5,5
com.bytedance.applog:bdtracker-global,5,5
com.bytedance.applog:bdtracker-picker,5,5
com.bytedance.applog:bdtracker-picker-global,5,5
com.bytedance.bdp.tob:miniapp,78,78
com.bytedance.sdk:openadsdk,5,5
com.bytedance.sdk:pangle-sdk,11,11
com.bytedance.ttgame.multiface:channel\textunderscore{}union\textunderscore{}TobRelease,9,9
com.bytedance.ttgame.multiface:rocket\textunderscore{}sdk\textunderscore{}TobRelease,9,9
com.bytedance.ttgame:aligames\textunderscore{}ugpsdk\textunderscore{}sdk,1,1
com.bytedance.ttgame:alipay,4,4
com.bytedance.ttgame:alipay\textunderscore{}new,2,2
com.bytedance.ttgame:amigo,2,2
com.bytedance.ttgame:applog-tob-lite,3,3
com.bytedance.ttgame:bdlite,5,5
com.bytedance.ttgame:bilibili,14,14
com.bytedance.ttgame:channel\textunderscore{}baidu\textunderscore{}CnRelease,9,9
com.bytedance.ttgame:channel\textunderscore{}douyu\textunderscore{}CnRelease,1,1
com.bytedance.ttgame:channel\textunderscore{}leidian\textunderscore{}CnRelease,2,2
com.bytedance.ttgame:channel\textunderscore{}m4399\textunderscore{}CnRelease,11,11
com.bytedance.ttgame:channel\textunderscore{}union\textunderscore{}TobRelease,37,37
com.bytedance.ttgame:channel\textunderscore{}xiaomi\textunderscore{}CnRelease,4,4
com.bytedance.ttgame:gbaidu-sdk,1,1
com.bytedance.ttgame:gbaidu\textunderscore{}game\textunderscore{}sdk,1,1
com.bytedance.ttgame:gbaidu\textunderscore{}sofire\textunderscore{}sdk,1,1
com.bytedance.ttgame:gionee\textunderscore{}gamesdk,1,1
com.bytedance.ttgame:gsdk\textunderscore{}CnRelease,32,32
com.bytedance.ttgame:gsdk\textunderscore{}I18nRelease,405,405
com.bytedance.ttgame:gsdk\textunderscore{}base\textunderscore{}CnRelease,21,21
com.bytedance.ttgame:gsdk\textunderscore{}base\textunderscore{}I18nRelease,213,213
com.bytedance.ttgame:gsdk\textunderscore{}pay\textunderscore{}compile\textunderscore{}stub,1,1
com.bytedance.ttgame:gsdk\textunderscore{}tt\textunderscore{}sdk\textunderscore{}pay\textunderscore{}CnRelease,4,4
com.bytedance.ttgame:gsdk\textunderscore{}wrapper\textunderscore{}apm\textunderscore{}CnRelease,4,4
com.bytedance.ttgame:gsdk\textunderscore{}wrapper\textunderscore{}apm\textunderscore{}I18nRelease,3,3
com.bytedance.ttgame:gsdk\textunderscore{}wrapper\textunderscore{}com.bytedance.frameworks.core\textunderscore{}npth,3,3
com.bytedance.ttgame:gsdk\textunderscore{}wrapper\textunderscore{}commonmonitor\textunderscore{}CnRelease,3,3
com.bytedance.ttgame:gsdk\textunderscore{}wrapper\textunderscore{}npth\textunderscore{}CnRelease,8,8
com.bytedance.ttgame:gsdk\textunderscore{}wrapper\textunderscore{}npth\textunderscore{}I18nRelease,4,4
com.bytedance.ttgame:gsdk\textunderscore{}wrapper\textunderscore{}pay\textunderscore{}CnRelease,10,10
com.bytedance.ttgame:landie-sdk,1,1
com.bytedance.ttgame:lenovo\textunderscore{}alipay,1,1
com.bytedance.ttgame:mgtv\textunderscore{}alipay,1,1
com.bytedance.ttgame:mgtv\textunderscore{}game\textunderscore{}sdk,4,4
com.bytedance.ttgame:open\textunderscore{}ad\textunderscore{}sdk,2,2
com.bytedance.ttgame:optional\textunderscore{}adjust\textunderscore{}I18nToutiaoRelease,5,5
com.bytedance.ttgame:optional\textunderscore{}gamelivesdk\textunderscore{}CnToutiaoRelease,7,7
com.bytedance.ttgame:optional\textunderscore{}push\textunderscore{}CnToutiaoRelease,64,64
com.bytedance.ttgame:optional\textunderscore{}push\textunderscore{}TobRelease,1,1
com.bytedance.ttgame:optional\textunderscore{}thanos\textunderscore{}CnToutiaoRelease,6,6
com.bytedance.ttgame:qihoosdk,3,3
com.bytedance.ttgame:rocket\textunderscore{}sdk\textunderscore{}CnBilibiliRelease,1,1
com.bytedance.ttgame:rocket\textunderscore{}sdk\textunderscore{}CnToutiaoRelease,50,50
com.bytedance.ttgame:rocket\textunderscore{}sdk\textunderscore{}I18nToutiaoRelease,1,1
com.bytedance.ttgame:rocket\textunderscore{}sdk\textunderscore{}TobRelease,41,41
com.bytedance.ttgame:rocket\textunderscore{}sdk\textunderscore{}TobUnionRelease,4,4
com.bytedance.ttgame:samsung\textunderscore{}account,1,1
com.bytedance.ttgame:samsung\textunderscore{}plugin,5,5
com.bytedance.ttgame:ysdk,4,4
com.bytedance.ttgame:ysdk\textunderscore{}android,3,3
com.bytedance.ttgame:ysdk\textunderscore{}test,1,1
com.bytedanceapi:ttapplog,13,13
com.bytedanceapi:ttsdk-ttapplog,49,49
com.camocode.android:cm-libs,49,49
com.cashfree.pg:android-sdk,8,8
com.checkinpass.iknowlib:airtag,20,20
com.chinhnguyen.photopicker1:photopicker1,9,9
com.citcon.sdk:alipay,2,2
com.clevertap.android:clevertap-xiaomi-sdk,3,3
com.cmcim.upush.android:MiPush\textunderscore{}SDK\textunderscore{}Client,1,1
com.computop.sdk:lib,11,11
com.consoliads:adcolony-mediation,1,1
com.consoliads:startapp-mediation,1,1
com.crashops.sdk:crashops,3,3
com.cuieney:rxpay-api,27,27
com.cumberland.weplansdk:weplansdk,30,30
com.deepleaper:kssdk-ad,1,1
com.deltadna.android:deltadna-smartads-provider-adcolony,6,6
com.deltadna.android:deltadna-smartads-provider-ironsource,5,5
com.deltadna.android:deltadna-smartads-provider-tapjoy,6,6
com.echodjb.shareloginlib:share,6,6
com.egls.android:egls-agp-sdk,3,3
com.egls.android:egls-ags-sdk,5,5
com.egls.android:payment,8,8
com.egls.android:support,10,10
com.explorestack.ogury:sdk,9,9
com.facebook.android:audience-network-sdk,50,50
com.fancydsp:ad-csj,17,17
com.fancydsp:ad-gdt,7,7
com.fancydsp:ad-jd,1,1
com.fancydsp:ad-ks,20,20
com.fancydsp:ad-op,1,1
com.feedad.android:feedad-sdk,17,17
com.fineboost.sdk:bytedance-ads,4,4
com.fineboost.sdk:ironsource-ads,1,1
com.fineboost.sdk:mbridge-same,1,1
com.fineboost.sdk:umeng-common,4,4
com.fly.aar:alipaySdk,1,1
com.foursquare:movementsdk,3,3
com.foursquare:pilgrimsdk,19,19
com.freestar.android.ads.adcolony:freestar-adcolony-adapter,8,8
com.fyber.mediation.adcolony-sdk:sdk,5,5
com.fyber.mediation.facebook-sdk:audience-network-sdk,3,3
com.fyber.mediation.inmobi-sdk:inmobi-ads,2,2
com.fyber.mediation.ironsource-sdk:mediationsdk,3,3
com.fyber.mediation:adcolony,1,1
com.fyber.mediation:facebook,1,1
com.fyber.mediation:inmobi,5,5
com.fyber.mediation:millennial-sdk,2,2
com.fyber.mediation:tapjoy,8,8
com.fyber:fairbid,9,9
com.fyber:marketplace-sdk,12,12
com.gamota.sdkv5:gamotasdkv5,114,114
com.geetest.android:onelogin,38,38
com.genexus.android:AlipayModule,2,2
com.getui.opt:xmp,1,1
com.getui:gtc-for-google-play,2,2
com.getui:gtsdk,1,1
com.getui:mzp,1,1
com.getui:sdk-for-google-play,2,2
com.getui:xmp,5,5
com.gitee.h1281943237:adx,1,1
com.gitee.tiamosu:gromore,2,2
com.gitee.tiamosu:topon,40,40
com.github.RevenueMonster:RM-Android,11,11
com.github.adxcorp.ADXLibrary\textunderscore{}Android:adx-library-applovin,8,8
com.github.adxcorp.ADXLibrary\textunderscore{}Android:adx-library-base,41,41
com.github.adxcorp.ADXLibrary\textunderscore{}Android:adx-library-ironSource,4,4
com.github.adxcorp.ADXLibrary\textunderscore{}Android:adx-library-pangle,96,96
com.github.adxcorp.ADXLibrary\textunderscore{}Android:adx-library-rewarded-video,94,94
com.github.adxcorp.ADXLibrary\textunderscore{}Android:adx-library-vungle,26,26
com.github.adxcorp:IronSource,6,6
com.github.dotstudiopro:dotstudiopro-android-core,128,128
com.github.dungaka:BilMobileAdsAndroid,1,1
com.github.mararun:mararunservice,1,1
com.github.markzhai:authorize,2,2
com.github.mrkenitvnn:myG-develop,1,1
com.github.mrkenitvnn:myG-sdk,16,16
com.github.nurture-farm.clevertap-android-sdk:clevertap-xiaomi-sdk,15,15
com.github.otjiushig:OTLocation,2,2
com.github.pbaiyy:share,1,1
com.github.puyang1017:mvp,52,52
com.github.socure-inc:device-risk-android-sdk,26,26
com.github.tamsiree.RxTool:RxFeature,56,56
com.github.tamsiree.RxTool:RxKit,14,14
com.github.tianzhijiexian:ShareLoginLib,8,8
com.github.valueimpression:BilMobileAdsAndroid,2,2
com.github.vondear.RxTool:RxKit,12,12
com.github.vungle:vungle-android-sdk,22,22
com.github.yamingd.android:bootstrap,6,6
com.gitlab.accuratai:sdk-android,15,15
com.goatgames.sdk:libs-core,38,38
com.google.android.libraries.navigation:navigation,11,11
com.gooten:gooten-android-sdk,12,12
com.greedygame:greedygame,10,10
com.gromore.cn:gromore-sdk,53,53
com.growingio.android.gpush:gpush-mipush-sdk,4,4
com.helpshift:android-helpshift-aar,17,17
com.helpshift:android-helpshift-en-aar,17,17
com.helpshift:android-helpshift-en-sdk,17,17
com.helpshift:android-helpshift-sdk,17,17
com.helpshift:android-helpshift-withCampaigns-aar,12,12
com.helpshift:android-helpshift-withCampaigns-aar-java7,1,1
com.helpshift:android-helpshift-withCampaigns-sdk,1,1
com.helpshift:android-snapshot-aar,2,2
com.helpshift:android-snapshot-sdk,2,2
com.heytap.ad:mobad,2,2
com.heytap.sdk:test,2,2
com.huawei.agconnect:agconnect-apms,3,3
com.huawei.hms:ads-core,70,70
com.huawei.hms:ads-core-prime,55,55
com.huawei.hms:ads-vast,1,1
com.huawei.hms:pps-phone,38,38
com.ibuildapp:sdk,25,25
com.ifeng.newssdk:core,4,4
com.ifeng:core,3,3
com.immomo.cosmos.photon:thirdpush-xiaomi,23,23
com.incognia:incognia-core,48,48
com.infinum.sentinel:sentinel,13,13
com.infomedia.infoSSO:InfoSSO,4,4
com.inmobi.ad:inmobi-sdk,5,5
com.inmobi.monetization:inmobi-ads,60,60
com.inmobi.monetization:inmobi-ads-kotlin,11,11
com.inmobi.monetization:inmobi-mediation,1,1
com.inmobi.monetization:inmobi-mopub-plugin,1,1
com.intentsoftware.addapptr.subsdk:AdColony,3,3
com.intentsoftware.addapptr.subsdk:InMobi,5,5
com.intentsoftware.addapptr.subsdk:Ogury,1,1
com.intuit.identity:intuit-identity-android,325,325
com.intuit.scs:AuthorizationClient,579,579
com.iqzone.thirdparty:adcolony,12,12
com.iqzone.thirdparty:ironsource,16,16
com.iqzone.thirdparty:mintegral-common,1,1
com.iqzone.thirdparty:ogury,12,12
com.iqzone.thirdparty:startapp,2,2
com.iqzone.thirdparty:wl-sa,4,4
com.iqzone:adslib-bettagames-release,7,7
com.iqzone:adslib-easybrain-release,2,2
com.iqzone:adslib-generic-release,3,3
com.iqzone:adslib-howlett-release,1,1
com.iqzone:adslib-perfect365-release,1,1
com.iqzone:adslib-scopely-release,3,3
com.iqzone:adslib-thechive-release,2,2
com.ironsource.adapters:InMobiSDK,1,1
com.ironsource.adapters:applovinadapter,9,9
com.ironsource.adapters:inmobiadapter,10,10
com.ironsource.adapters:panglesdk,5,5
com.ironsource.adapters:tapjoyadapter,9,9
com.ironsource.sdk:ironsource-ads,6,6
com.ironsource.sdk:mediationsdk,108,108
com.ironsource:adqualitysdk,54,54
com.iusmob.adklein.ad.third:ks,1,1
com.iusmob.adklein.ad.third:mimo,1,1
com.iusmob.adklein.ad.third:toutiao,1,1
com.izooto:power-push,10,10
com.izooto:xiaomi-sdk,2,2
com.leanplum:leanplum-mipush,30,30
com.locnavi:map,38,38
com.lucky.ptgad:ad-csj,166,166
com.lucky.ptgad:ad-gdt,22,22
com.lxj:androidktx,267,267
com.lydaas.qtsdk:qt-px-common,23,23
com.machbird:machbird-account,3,3
com.matthewchen.togetherad:csj,45,45
com.matthewchen.togetherad:gdt,12,12
com.mbridge.msdk.oversea:same,69,69
com.medallia:sense360-android-sdk,1,1
com.meizu.flyme.internet:push-internal,2,2
com.mhy.social:ali,1,1
com.minapp.android:sdk,26,26
com.mintegral.msdk.oversea:common,1,1
com.mintegral.msdk:common,49,49
com.mixpush:mixpush-mi,10,10
com.mobgame:mobGameSDK,28,28
com.mobvista.sdk:mintegral-common,4,4
com.moengage:core,55,55
com.moengage:moe-push-mi,2,2
com.moengage:push-amp-mi,2,2
com.moengage:push-amp-plus,20,20
com.molgames:game-sdk-lite,1,1
com.momagic:notification-sdk,11,11
com.mpaas.android.verify:deviceid-release,1,1
com.mpaas.group.amap:amap-build,150,150
com.ms.sdk:mssdk,14,14
com.my.target:mytarget-sdk,84,84
com.myadsget:incentive-sdk,15,15
com.myadsget:offerwall-san-sdk,9,9
com.myadsget:offerwall-sdk,10,10
com.myadsget:san-ex-sdk,8,8
com.myadsget:san-sdk,78,78
com.nhncloud.android:nhncloud-logger,19,19
com.nsoftware.ipworks3ds.sdk:ipworks3ds,1,1
com.onfido.sdk.capture:onfido-capture-sdk-core,56,56
com.onnuridmc.exelbid:exelbid,61,61
com.onnuridmc:exelbid,1,1
com.opensignal:android-gen4-sdk,3,3
com.orpheusdroid.crashreporter:crashreporter,4,4
com.p2p.core:p2p-core,1,1
com.pangle.cn:ads-sdk,20,20
com.pangle.cn:ads-sdk-pro,52,52
com.pangle.cn:pangrowth-dpsdk,59,59
com.pangle.cn:pangrowth-dpsdk-live,21,21
com.pangle.cn:pangrowth-novel-sdk,13,13
com.pangle.cn:partner-tma-sdk-lite,3,3
com.pangle.global:ads-sdk,205,205
com.pangle.global:ads-sdk-beta,76,76
com.payelves:sdk-release,2,2
com.payermax:risk-collect,1,1
com.paygilant:PaygilantAndroidSDK,90,90
com.paypal.android.sdk:data-collector,42,42
com.paypal.android:fraud-protection,11,11
com.paypal.android:paypal-data-collector,7,7
com.paypal.sdk:paypal-android-sdk,20,20
com.paypal.sdk:paypal-partner-android-sdk,20,20
com.perimeterx.sdk:msdk,2,2
com.pingxx:pingpp-alipay,16,16
com.pingxx:pingpp-android-alipay,4,4
com.pingxx:pingpp-android-alipay-with-utdid,2,2
com.pkware.truth-android:truth-android,3,3
com.playableads:playableads,42,42
com.pushwoosh.java7:pushwoosh,3,3
com.pushwoosh:pushwoosh,29,29
com.qcloud.cos:avif,2,2
com.qcloud.cos:cos-android,33,33
com.qcloud.cos:cos-android-lite,33,33
com.qcloud.cos:smh-android,7,7
com.qcloud.cos:tpg,6,6
com.qinxiang.boloSDK:boloSDK,15,15
com.qq.e.union:fork-union,2,2
com.qq.mta:mta,1,1
com.rsdx:shop,34,34
com.safetech.paycontrol:pcsdk-arm,17,17
com.safetech.paycontrol:pcsdk-pdfless-arm,17,17
com.sdwfqin.quicklib:paylib,12,12
com.securionpay:securionpay-android,3,3
com.securionpay:securionpay-android-debug,3,3
com.segment.analytics.android:all,1,1
com.sentiance:sdk,66,66
com.sfbx.appconsent:appconsent-core,11,11
com.sfbx.appconsent:appconsent-core-xchange,19,19
com.shield.android:shield,64,64
com.shield.android:shield-credit,7,7
com.shield.android:shield-fraud,50,50
com.shield.android:shield-lite,10,10
com.shitu.location:epathmap,43,43
com.simility.recon:simility-recon,2,2
com.skyhook.location:location-sdk-android,44,44
com.sonicboom.library:sonicboom-library,1,1
com.soomla:android-agent,156,156
com.sptproximitykit:SPTProximityKit,1,1
com.startapp:inapp-sdk,69,69
com.startapp:inapp-sdk-custom,36,36
com.startapp:inapp-sdk-firebase,12,12
com.startapp:inapp-sdk-snapshots,21,21
com.stripe:stripe-3ds2-android,23,23
com.stripe:stripeterminal-internal-common,12,12
com.superpay.androidsdk:superPay,4,4
com.supersonic.adapters:tapjoy-adapter,1,1
com.supersonic.adapters:tapjoyadapter,9,9
com.tacitinnovations.maegansdk:maegan-sdk,1,1
com.tapjoy:tapjoy-android-sdk,13,13
com.tencent.cast:svpcast,3,3
com.tencent.ilivesdk:ilivesdk,324,324
com.tencent.imsdk:imsdk,14,14
com.tencent.map.geolocation:TencentLocationSdk-meituandispatch,29,29
com.tencent.map.geolocation:TencentLocationSdk-openplatform,47,47
com.tencent.map:tencent-map-nav-sdk,76,76
com.tencent.map:tencent-map-nav-sdk-core,30,30
com.tencent.map:tencent-map-nav-sdk-lite,12,12
com.tencent.map:tencent-map-vector-sdk,44,44
com.tencent.mm.opensdk:wechat-sdk-android-with-mta,14,14
com.tencent.qqmini:miniall,9,9
com.tencent.qqmini:minigame,36,36
com.tencent.svp:svpplayer,14,14
com.tencent.svp:svpplayer-advanced4k,1,1
com.tencent.svp:svpplayer-advanced8k,1,1
com.tencent.svp:svpplayer-basic4k,1,1
com.tencent.svp:svpplayer-basic8k,1,1
com.tencent.tpns:meizu,25,25
com.tencent.tpns:tpns,49,49
com.tencent.tpns:xiaomi,71,71
com.tencent.tpns:xiaomi-intl,1,1
com.tencent.xinge.International:International,1,1
com.tencent.xinge.International:xinge,5,5
com.tencent.xinge:mipush,20,20
com.tencent.xinge:otherpush,1,1
com.tencent.xinge:xgmz,4,4
com.tencent.xinge:xinge,97,97
com.testfairy:testfairy-android-sdk,32,32
com.threatmetrix.TrustDefender:TrustDefender,1,1
com.threatmetrix:TMXProfiling,2,2
com.ti-net.timpush:1.6.2,2,2
com.ti-net.timpush:online,2,2
com.tiris:tirisfirebasesdk,30,30
com.tkay.sdk:core,1,1
com.toast.android:toast-crash,6,6
com.toast.android:toast-dfp,47,47
com.toast.android:toast-logger,65,65
com.toutiao.sdk:bytedance-ads,13,13
com.tradplusad:appic-ads,6,6
com.tradplusad:ksad-ads,14,14
com.tradplusad:mimo-ads,1,1
com.tradplusad:octopus-ads,1,1
com.tradplusad:sigmob-ads-common,9,9
com.tradplusad:tradplus-kwad,6,6
com.tradplusad:tradplus-sigmob,8,8
com.tradplusad:tradplus-youdao,7,7
com.tradplusad:youdao-ads,1,1
com.transsion.api:athena-ga,12,12
com.tsy:pay,1,1
com.tuia:sdk,3,3
com.tune:tune-marketing-console-sdk,44,44
com.tune:tune-marketing-console-sdk-lite,1,1
com.umeng.sdk:share-wechat,1,1
com.umeng.umsdk:common,30,30
com.umeng.umsdk:meizu-push,2,2
com.umeng.umsdk:qt-common,22,22
com.umeng.umsdk:qt-px-common,20,20
com.umeng.umsdk:quick-qt-common,2,2
com.umeng.umsdk:umneg-common,1,1
com.umeng.umsdk:utdid,9,9
com.umeng.umsdk:xiaomi-push,9,9
com.upsight.android:mediation-ad-network-ac-lib,19,19
com.upsight.android:mediation-ad-network-ss,16,16
com.upsight.android:mediation-ad-network-vungle,2,2
com.useinsider:insider,12,12
com.veriff:veriff-library,44,44
com.vodafone.netperform:netperformsdk,1,1
com.volcengine.bizssdk:ml,8,8
com.volcengine.vegame:core-full,15,15
com.volcengine:apm\textunderscore{}insight,125,125
com.volcengine:apm\textunderscore{}insight\textunderscore{}applog,80,80
com.volcengine:apm\textunderscore{}insight\textunderscore{}crash,87,87
com.volcengine:apm\textunderscore{}insight\textunderscore{}sdk,27,27
com.volcengine:bdlite,2,2
com.volcengine:tinybroadcast,2,2
com.vpon:vpadnSDK,3,3
com.vungle:publisher-sdk-android,2,2
com.vungle:vungle-ads,3,3
com.weimob.library.groups:paysdkaar-alipay,3,3
com.weimob.library.groups:pushsdk,23,23
com.weimob.library.groups:sharelib,1,1
com.wortise:android-sdk,1,1
com.xgr.easypay:EasyPay,3,3
com.xgr.easypay:alipay,4,4
com.xiaoduotech.xiaoduosdk:sdk,1,1
com.xiaomi.mipush.sdk:mipush,7,7
com.xiaomi.mipush:mipush,1,1
com.yandex.android:mobileads,16,16
com.yandex.android:mobmetricalib,21,21
com.yieldlove.adIntegration:yieldlove,15,15
com.yodo1.mas.plugin:mmy-core,1,1
com.yodo1.mas.plugin:oppo-ad,1,1
com.yodo1.mas.plugin:uc-ad,1,1
com.yodo1.mas.plugin:vivo-ks-ad,1,1
com.yodo1.mas.plugin:vivo-open-ad,1,1
com.yodo1.mas.plugin:xiaomi-ad,1,1
com.yodo1.plugin.4399mob:4399mob-core-common,1,1
com.yodo1.plugin.4399mob:4399mob-ks-ad,1,1
com.yodo1.plugin.mmy:mmy-alipay,1,1
com.yodo1.plugin.mmy:mmy-core,1,1
com.yodo1.plugin.oppo:oppo-ad,1,1
com.yodo1.plugin.uc:uc-ad,1,1
com.yodo1.plugin.vivo:vivo-ks-ad,1,1
com.yodo1.plugin.vivo:vivo-open-ad,1,1
com.yodo1.plugin.xiaomi:xiaomi-ad,1,1
com.yodo1.suit.pay:offline-360,1,1
com.yodo1.suit.pay:offline-baidu,1,1
com.yodo1.suit.pay:online-360,1,1
com.yodo1:advert,38,38
com.yodo1:advert-gp,15,15
com.yodo1:advert-gpcn,25,25
com.yumimobi.ads:mediation,39,39
com.yunpian:onelogin,2,2
com.zftlive.android.library:feature-android-sharesdk,1,1
com.zftlive.android.library:feature-android-tencent,1,1
com.zing.zalo.zalosdk:core,107,107
com.zoloz.android.build:zolozkit,5,5
de.idnow.insights:idnow-android-insights-sdk,1,1
de.idnow.sdk:idnow-android-sdk,3,3
game\textunderscore{}sdk:YSDK,3,3
game\textunderscore{}sdk:alipay,2,2
game\textunderscore{}sdk:bilibili,11,11
game\textunderscore{}sdk:bilibilitest,1,1
game\textunderscore{}sdk:bsgamesdk\textunderscore{}android\textunderscore{}library\textunderscore{}2.6.2,2,2
game\textunderscore{}sdk:gionee\textunderscore{}gamesdk,1,1
game\textunderscore{}sdk:lenovo\textunderscore{}alipay,2,2
game\textunderscore{}sdk:qihoosdk,5,5
game\textunderscore{}sdk:samsung\textunderscore{}plugin,2,2
in.juspay:godel,1,1
in.juspay:hypersdk,173,173
io.agora.rtc:avc,2,2
io.bitbucket.yxin47:face-base,1,1
io.gamedock.sdk:gamedock-sdk-admob,15,15
io.gamedock.sdk:gamedock-sdk-appsflyer,13,13
io.github.FailedToRead:EfunboxSDK,1,1
io.github.FailedToRead:intermodal-release,2,2
io.github.FailedToRead:oaid\textunderscore{}sdk\textunderscore{}1.0.25,1,1
io.github.acoustic-analytics:tealeaf,1,1
io.github.adgocompany:jingdong,1,1
io.github.adgocompany:kssdk-ct,1,1
io.github.adgocompany:octopus\textunderscore{}ad\textunderscore{}sdk,1,1
io.github.adsplusteam:jingdong,1,1
io.github.adsplusteam:kssdk,1,1
io.github.agoraio-community:avc-jyb,5,5
io.github.airwallex:TrustDefender,1,1
io.github.airwallex:TrustDefender-Profiling,2,2
io.github.bayescom:admore,2,2
io.github.bayescom:advance-ks,6,6
io.github.bjmob:bjmob-fb,2,2
io.github.bjmob:bjmob-ks,1,1
io.github.bmob:andorid-sdk,2,2
io.github.bmob:android-sdk,1,1
io.github.chenqunming:alipaysdk,3,3
io.github.daoyixun:amap-navi,1,1
io.github.daoyixun:ipsmap,19,19
io.github.dashingqi:alipay,1,1
io.github.dumarsma:bytedanceads-sdk,16,16
io.github.dynsxyc:alipaysdk,1,1
io.github.fjshun:APSecuritySDK-DeepSec,2,2
io.github.fjshun:aliyun-base,2,2
io.github.flayone:ASB-ks,1,1
io.github.flayone:admore,13,13
io.github.flayone:advance-csj,11,11
io.github.flayone:advance-ks,24,24
io.github.flayone:advance-kslib,1,1
io.github.goallpay:alipaysdk,1,1
io.github.goallpay:allpaysdk,18,18
io.github.hyperbid:core,1,1
io.github.icloudthink:amap-locate,2,2
io.github.idpbg-it:connectpush,6,6
io.github.imchina:x5webview,4,4
io.github.j-fooo:sdk,1,1
io.github.jiahui90:commonpay,1,1
io.github.jiahui90:commonpush,1,1
io.github.jiahui90:commonui,1,1
io.github.luoqqsh:dialog,6,6
io.github.mayubao:pay\textunderscore{}library,2,2
io.github.mfisme:mfads-csj,2,2
io.github.mfisme:mfads-fb,1,1
io.github.mfisme:mfads-ks,2,2
io.github.mixpush:mixpush-mi,7,7
io.github.qingbaomeng:xgsimplesdk,4,4
io.github.safe-ending:ahlibrary,5,5
io.github.sunitsdk:san-sdk,3,3
io.github.sunitsdk:shareit-ad-open,1,1
io.github.top-100-writer:tracker-top100-sdk,17,17
io.github.v7lin:alipay-android,1,1
io.github.wangjundev:5GMSSDK,1,1
io.github.watayouxiang.tio:jpush,2,2
io.github.wonderandroid:opposdk,25,25
io.github.wonderandroid:unionsdk,42,42
io.github.wonderandroid:vivosdk,2,2
io.github.wonderandroid:xiaomisdk,54,54
io.github.xgvlsdk:xgqijianx,3,3
io.github.xgvlsdk:xgsimplesdk,2,2
io.github.yupengver:Hulk,1,1
io.github.zsmarter-api:hulk,2,2
io.goeasy:goeasy-android-notification,5,5
io.hengam.lib:core,6,6
io.library.android:android-pay,3,3
io.library.android:location-gaode,1,1
io.monedata.lake:android-sdk,6,6
io.monedata.partners:netperform,3,3
io.proximi.proximiiolibrary:proximiiolibrary,2,2
io.quadrant.sdk.locationdata:data-acquisition-sdk,53,53
io.quadrant.sdk.locationdata:data-acquisition-sdk-non-transitive,24,24
io.segment.android:analytics,1,1
io.seon.androidsdk:androidsdk,22,22
io.start:inapp-sdk,1,1
io.sugo.android:sugo-android-sdk,1,1
io.sugo.android:sugo-android-sdk-wxj,1,1
io.unico.sdk:device-profiling,4,4
ir.adad.androidsdkv3:AdadSDKv3,4,4
ir.adad:androidsdk,3,3
ir.metrix.trusted:cordova,3,3
ir.metrix.trusted:flutter,3,3
ir.metrix.trusted:metrix,3,3
ir.metrix.trusted:reactnative,3,3
ir.metrix.trusted:unity,3,3
ir.metrix.trusted:webview,3,3
ir.metrix:cordova,14,14
ir.metrix:core,13,13
ir.metrix:flutter,14,14
ir.metrix:metrix,16,16
ir.metrix:reactnative,14,14
ir.metrix:unity,14,14
ir.metrix:webview,14,14
jp.elestyle.androidapp:elepay,45,45
ly.count.android:sdk,53,53
me.shaohui.shareutil:shareutil,10,10
me.shaohui:shareutil,19,19
me.zalo:sdk-core,86,86
mobile.xinhuamm:umeng\textunderscore{}library,5,5
net.36dr.library:mobile-pay,1,1
net.veloxity.sdk:veloxitysdk,32,32
org.droiders:socialsdk,4,4
org.henjue.library:sharesdk,1,1
org.robolectric:android-all,20,20
ru.mail.verify:libverify,37,37
ru.mail:libverify,168,168
ru.prof-itgroup:appodeal\textunderscore{}helper,1,1
ru.yoomoney.sdk.kassa.payments:yookassa-android-sdk,21,21
sdk.pendo.io:pendoIO,57,57
tech.paycon.sdk.v5:pcsdk,5,5
testfairy:testfairy-android-sdk,76,76
tv.teads.sdk:androidsdk,12,12

